Routing with Congestion in Acyclic Digraphs

We study the version of the $k$-disjoint paths problem where $k$ demand pairs $(s_1,t_1)$, $\dots$, $(s_k,t_k)$ are specified in the input and the paths in the solution are allowed to intersect, but such that no vertex is on more than $c$ paths. We show that on directed acyclic graphs the problem is solvable in time $n^{O(d)}$ if we allow congestion $k-d$ for $k$ paths. Furthermore, we show that, under a suitable complexity theoretic assumption, the problem cannot be solved in time $f(k)n^{o(d/\log d)}$ for any computable function $f$.

==> hard.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hard.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{630.72265625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79332239)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hard.pdf}}%
    \put(0.32550089,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_1$}}}%
    \put(0.37623635,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_2$}}}%
    \put(0.32550089,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_1$}}}%
    \put(0.37623635,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_2$}}}%
    \put(0.05279782,0.65672313){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pu_1$}}}%
    \put(0.05279782,0.58061995){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pd_1$}}}%
    \put(0.05279782,0.50451677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pu_2$}}}%
    \put(0.05279782,0.42841359){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pd_2$}}}%
    \put(0.05279782,0.35231041){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pu_3$}}}%
    \put(0.05279782,0.27620723){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pd_3$}}}%
    \put(0.05279782,0.20010405){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pu_4$}}}%
    \put(0.05279782,0.12400087){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\Pd_4$}}}%
    \put(0.07182362,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,0}$}}}%
    \put(0.24939771,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,1}$}}}%
    \put(0.07182362,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,0}$}}}%
    \put(0.09719134,0.71398171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,1,1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hard.pdf}}%
    \put(0.57917815,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_h$}}}%
    \put(0.4269718,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_3$}}}%
    \put(0.47770725,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t_4$}}}%
    \put(0.42787779,0.00441017){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hard.pdf}}%
    \put(0.57917815,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_h$}}}%
    \put(0.4269718,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_3$}}}%
    \put(0.47770725,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hard.pdf}}%
    \put(0.21388288,0.71398171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,1,6}$}}}%
    \put(0.2874493,0.71398171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,2,1}$}}}%
    \put(0.54873689,0.71398171){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,3,4}$}}}%
    \put(0.5106853,0.53133411){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,3,4}$}}}%
    \put(0.4269718,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,2}$}}}%
    \put(0.60454588,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,3}$}}}%
    \put(0.78211996,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,4}$}}}%
    \put(0.95969405,0.67846689){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{1,5}$}}}%
    \put(0.24939771,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,1}$}}}%
    \put(0.4269718,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,2}$}}}%
    \put(0.60454588,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,3}$}}}%
    \put(0.78211996,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,4}$}}}%
    \put(0.95969405,0.56431216){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{1,5}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hard.pdf}}%
    \put(0.91656892,0.40449548){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,5,4}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hard.pdf}}%
    \put(0.91656892,0.22945816){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,5,4}$}}}%
    \put(0.07182362,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,0}$}}}%
    \put(0.24939771,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,1}$}}}%
    \put(0.07182362,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,0}$}}}%
    \put(0.4269718,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,2}$}}}%
    \put(0.60454588,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,3}$}}}%
    \put(0.78211996,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,4}$}}}%
    \put(0.95969405,0.37405421){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vu_{3,5}$}}}%
    \put(0.24939771,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,1}$}}}%
    \put(0.4269718,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,2}$}}}%
    \put(0.60454588,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,3}$}}}%
    \put(0.78211996,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,4}$}}}%
    \put(0.95969405,0.25989944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\vd_{3,5}$}}}%
    \put(0.52844271,0.78356176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\dots$}}}%
    \put(0.52844271,0.00223578){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\dots$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hard.pdf}}%
  \end{picture}%
\endgroup%

